Precise Mobile Manipulation of Small Everyday Objects

Many everyday mobile manipulation tasks require precise interaction with small objects, such as grasping a knob to open a cabinet or pressing a light switch. In this paper, we develop Servoing with Vision Models (SVM), a closed-loop framework that enables a mobile manipulator to tackle such precise tasks involving the manipulation of small objects. SVM uses state-of-the-art vision foundation models to generate 3D targets for visual servoing to enable diverse tasks in novel environments. Naively doing so fails because of occlusion by the end-effector. SVM mitigates this using vision models that out-paint the end-effector, thereby significantly enhancing target localization. We demonstrate that aided by out-painting methods, open-vocabulary object detectors can serve as a drop-in module for SVM to seek semantic targets (e.g. knobs) and point tracking methods can help SVM reliably pursue interaction sites indicated by user clicks. We conduct a large-scale evaluation spanning experiments in 10 novel environments across 6 buildings including 72 different object instances. SVM obtains a 71% zero-shot success rate on manipulating unseen objects in novel environments in the real world, outperforming an open-loop control method by an absolute 42% and an imitation learning baseline trained on 1000+ demonstrations also by an absolute success rate of 50%.

==> cleaner_config.yaml <==
# cleaner_config.yaml — v1.0.8 compatible

resize_images: true
im_size: 1600
compress_pdf: true
pdf_im_resolution: 300

keep_bib: false

commands_to_delete:
  - "\\todo"
  - "\\todomargin"
  - "\\todoinline"

environments_to_delete:
  - "comment"

if_exceptions:
  - "\\iffalse"
  - "\\if0"

# Remove or leave out use_external_tikz entirely for v1.0.8
# use_external_tikz:

images_allowlist:
  figures/pipeline.pdf: 600
  figures/teaser.jpg: 2400
  figures/ablation_chart.pdf: 600


